Real-Time Rendering of Glinty Appearances using Distributed Binomial Laws on Anisotropic Grids

In this work, we render in real-time glittery materials caused by discrete flakes on the surface. To achieve this, one has to count the number of flakes reflecting the light towards the camera within every texel covered by a given pixel footprint. To do so, we derive a counting method for arbitrary footprints that, unlike previous work, outputs the correct statistics. We combine this counting method with an anisotropic parameterization of the texture space that reduces the number of texels falling under a pixel footprint. This allows our method to run with both stable performance and 1.5X to 5X faster than the state-of-the-art.

==> figures/fig_results_aniso/ortho_aniso_x16_timings.txt <==
roughness 1.0
density Zirr 18.20
density Chermain 0
density Ours 21.35

layout :
Base
Zirr		(x1, x2, x4, x8, x16)
Chermain	(x1, x2, x4, x8, x16)
Ours

2160p, full screen orthographic uniform aniso x16
No glints	1.27
Zirr2016	6.53	8.85	13.14	20.02	21.62
Chermain	4.98	6.25	9.56	18.43	19.63
Glints2023	3.88

==> figures/fig_results_aniso/ortho_aniso_x1_timings.txt <==
roughness 1.0
density Zirr 18.20
density Chermain 0
density Ours 21.35

layout :
Base
Zirr
Chermain
Ours

2160p, full screen orthographic uniform aniso x1
No glints	1.27
Zirr2016	4.30
Chermain	4.51
Glints2023	3.45

==> figures/fig_results_aniso/ortho_heightmap_timings.txt <==
roughness 1.0
density Zirr 18.20
density Chermain 0
density Ours 21.35

layout :
Base
Zirr 		(x1, x2, x4, x8, x16)
Chermain	(x1, x2, x4, x8, x16)
Ours

2160p, full screen orthographic heightmap
No glints	1.41
Zirr2016	9.32	12.18	15.60	17.79	21.01
Chermain	8.55	12.75	20.42	23.67	23.59
Glints2023	5.71
